Circuit cutting with classical side information

Circuit cutting is a technique for simulating large quantum circuits by partitioning them into smaller subcircuits, which can be executed on smaller quantum devices. The results from these subcircuits are then combined in classical post-processing to accurately reconstruct the expectation value of the original circuit. Circuit cutting introduces a sampling overhead that grows exponentially with the number of gates and qubit wires that are cut. Many recently developed quasiprobabilistic circuit cutting techniques leverage classical side information, obtained from intermediate measurements within the subcircuits, to enhance the post-processing step. In this work, we provide a formalization of general circuit cutting techniques utilizing side information through quantum instruments. With this framework, we analyze the advantage that classical side information provides in reducing the sampling overhead of circuit cutting. Surprisingly, we find that in certain scenarios, side information does not yield any reduction in sampling overhead, whereas in others it is essential for circuit cutting to be feasible at all. Furthermore, we present a lower bound for the optimal sampling overhead with side information that can be evaluated efficiently via semidefinite programming and improves on all previously known lower bounds.

==> plot-data/data.dat <==
X log10(Y1) log10(Y2)
1.000000000000000000e+00 7.566214339572605585e-01 7.566214339572605585e-01
2.000000000000000000e+00 1.513242867914521117e+00 1.332655662983810219e+00
3.000000000000000000e+00 2.269864301871781898e+00 1.872281081168737149e+00
4.000000000000000000e+00 3.026485735829042678e+00 2.402032660661495900e+00
5.000000000000000000e+00 3.783107169786303015e+00 2.928918959331813454e+00
6.000000000000000000e+00 4.539728603743563795e+00 3.454957901064202197e+00
7.000000000000000000e+00 5.296350037700824132e+00 3.980744859984007178e+00
8.000000000000000000e+00 6.052971471658084468e+00 4.506456762356776835e+00
9.000000000000000000e+00 6.809592905615345693e+00 5.032146297176842253e+00
1.000000000000000000e+01 7.566214339572606029e+00 5.557829165286561235e+00


==> plot-data/hist.dat <==
1.668210536544536549e+00 1.866187344399137870e-06
1.721795724709124231e+00 0.000000000000000000e+00
1.775380912873711914e+00 1.866187344399137870e-06
1.828966101038299819e+00 3.732374688798275740e-06
1.882551289202887279e+00 1.866187344399137870e-06
1.936136477367475184e+00 9.330936721995652082e-06
1.989721665532062866e+00 1.306331141079402100e-05
2.043306853696650549e+00 2.799281016598695286e-05
2.096892041861238454e+00 2.985899751038608056e-05
2.150477230025826358e+00 4.478849626557912593e-05
2.204062418190414263e+00 4.852087095437778114e-05
2.257647606355001724e+00 8.397843049796086196e-05
2.311232794519589184e+00 1.194359900415453251e-04
2.364817982684177089e+00 1.380978634855356535e-04
2.418403170848764994e+00 1.754216103735182347e-04
2.471988359013352898e+00 2.705971649378760991e-04
2.525573547177940359e+00 3.769698435686242438e-04
2.579158735342527820e+00 4.273569018674043172e-04
2.632743923507115724e+00 5.822504514525286574e-04
2.686329111671703629e+00 8.155238695024198984e-04
2.739914299836291534e+00 9.984102292535346982e-04
2.793499488000879438e+00 1.196226087759852223e-03
2.847084676165466455e+00 1.517210310996505414e-03
2.900669864330054359e+00 1.924039152075503016e-03
2.954255052494642264e+00 2.483895355395242168e-03
3.007840240659230169e+00 2.816076702698287401e-03
3.061425428823818073e+00 3.644663883611501051e-03
3.115010616988405978e+00 4.460187753113958355e-03
3.168595805152992995e+00 5.387682863280333911e-03
3.222180993317580899e+00 6.662288819504894218e-03
3.275766181482168804e+00 8.302667495231730310e-03
3.329351369646756709e+00 1.008114403444410057e-02
3.382936557811344613e+00 1.209289399170646387e-02
3.436521745975932074e+00 1.404305976660345269e-02
3.490106934140519535e+00 1.695804439855503817e-02
3.543692122305107439e+00 1.996447221038189293e-02
3.597277310469695344e+00 2.374350158279013578e-02
3.650862498634283249e+00 2.758971369959696898e-02
3.704447686798870709e+00 3.170838916868562452e-02
3.758032874963458614e+00 3.658473669960054381e-02
3.811618063128046074e+00 4.149094322802620444e-02
3.865203251292633979e+00 4.700739301806968612e-02
3.918788439457221884e+00 5.309862851018844893e-02
3.972373627621809788e+00 6.006883824151969947e-02
4.025958815786396805e+00 6.696253429173014415e-02
4.079544003950984710e+00 7.517562479443015699e-02
4.133129192115572614e+00 8.367797433551260600e-02
4.186714380280160519e+00 9.104568197120035955e-02
4.240299568444748424e+00 1.005352446174699321e-01
4.293884756609336328e+00 1.095116057440297386e-01
4.347469944773924233e+00 1.197327138293037829e-01
4.401055132938511250e+00 1.309988868274435114e-01
4.454640321103099154e+00 1.418302381743338780e-01
4.508225509267687059e+00 1.526112024629276698e-01
4.561810697432274964e+00 1.657622246789110798e-01
4.615395885596861980e+00 1.776740984982079774e-01
4.668981073761449885e+00 1.907411422836906845e-01
4.722566261926037789e+00 2.037764608843186109e-01
4.776151450090625694e+00 2.174910716783078346e-01
4.829736638255213599e+00 2.318663127922143408e-01
4.883321826419801504e+00 2.457040919509338728e-01
4.936907014584389408e+00 2.597266236567489228e-01
4.990492202748976425e+00 2.754025973497061797e-01
5.044077390913564329e+00 2.892590383818651745e-01
5.097662579078152234e+00 3.042482551320789819e-01
5.151247767242740139e+00 3.194278229914268019e-01
5.204832955407327155e+00 3.340979217057430395e-01
5.258418143571915060e+00 3.497589658999405993e-01
5.312003331736502965e+00 3.650001179416482722e-01
5.365588519901090869e+00 3.802095447985011645e-01
5.419173708065678774e+00 3.952547471690469605e-01
5.472758896230266679e+00 4.095534746018331118e-01
5.526344084394854583e+00 4.241451934476899166e-01
5.579929272559441600e+00 4.381863870269562256e-01
5.633514460724029504e+00 4.520204338109722331e-01
5.687099648888617409e+00 4.621986195873478698e-01
5.740684837053204426e+00 4.731512731116110371e-01
5.794270025217792330e+00 4.862892320161809057e-01
5.847855213382380235e+00 4.954727399379690311e-01
5.901440401546968140e+00 5.046525154850683981e-01
5.955025589711556044e+00 5.132351110819599604e-01
6.008610777876143949e+00 5.186563853174394056e-01
6.062195966040731854e+00 5.227452017890179548e-01
6.115781154205319758e+00 5.251413863392264680e-01
6.169366342369907663e+00 5.267108498958661400e-01
6.222951530534495568e+00 5.260110296417164211e-01
6.276536718699082584e+00 5.203284891780383115e-01
6.330121906863669601e+00 5.142801759948234519e-01
6.383707095028257505e+00 5.046431845483464462e-01
6.437292283192845410e+00 4.924009955690881180e-01
6.490877471357433315e+00 4.760755886802844894e-01
6.544462659522021220e+00 4.556296401350475866e-01
6.598047847686609124e+00 4.309474463180247850e-01
6.651633035851197029e+00 4.000209896466423443e-01
6.705218224015784934e+00 3.636004774333488898e-01
6.758803412180372838e+00 3.238674826837470433e-01
6.812388600344960743e+00 2.735102833824809010e-01
6.865973788509547759e+00 2.148952050822557358e-01
6.919558976674134776e+00 1.439651564963264907e-01
6.973144164838722681e+00 5.505812522180753010e-02

